The complex gamma-ray behaviour of the Radio Galaxy M87

Context.In recent years, non-blazar Active Galactic Nuclei (AGN) such as Radio Galaxies have emerged as a highly instructive source class providing unique insights into high energy acceleration and radiation mechanisms. Aims.Here we aim at a detailed characterization of the high-energy (HE;>100 MeV) gamma-ray emission from the prominent radio galaxy M87. Methods.We analyze 8 years of Fermi-LAT data and derive the spectral energy distribution between 100 MeV and 300 GeV. We extract lightcurves and investigate the variability behaviour for the entire energy range as well as below and above 10 GeV. Results.Our analysis provides (i)evidence for HE gamma-ray flux variability and (ii)indications for a possible excess over the standard power-law model above Eb~10 GeV, similar to the earlier indications in the case of Cen A. When viewed in HE-VHE context, this is most naturally explained by an additional component dominating the highest-energy part of the spectrum. Investigation of the gamma-ray lightcurves suggests that the lower-energy (<10 GeV) component is variable on timescales of (at least) a few months. The statistics of the high energy component (>10 GeV) does not allow significant constraints on variability. We find indications, however, for spectral changes with time that support variability of the putative additional component and seem to favor jet-related scenarios for its origin capable of accommodating month-type variability. Conclusions.The current findings suggest that both the high-energy (> Eb) and the very high energy (VHE;>100 GeV) emission in M87 are compatible with originating from the same physical component. The variability behaviour at VHE then allows further constraints on the location and the nature of the second component. In particular, these considerations suggest that the VHE emission during the quiescent state originates in a similar region as during the flare.

==> 00README.txt <==
nohypertex


